Modelling Competences for Partner Selection in Service-Oriented Virtual Organization Breeding Environments

In the context of globalization and dynamic markets, collaboration among organizations is a condition sine qua non for organizations, especially small and medium enterprises, to remain competitive. Virtual organizations have been proposed as an organizational structure adapted to collaboration among organizations. The concept of Virtual Organization Breeding Environment (VOBE) has been proposed as a means to support the creation and operation of virtual organizations. With the rise of the service-oriented architecture (SOA), the concept of service-oriented VOBE (SOVOBE) has been proposed as a VOBE systematically organized around the concept of services. In the context of SOVOBEs, novel competence models supporting both service orientation and collaboration among organizations have to be developed to support efficiently partner selection, a key aspect of VO creation. In this paper, such a competence model is presented. Our competence model consists of a competence description model, a competence verification method, and a competence search method. The competence description model is an information model to describe organizations, their competences, and services they provides. The competence verification method enables the verification of the reliance and relevance of competence descriptions. The competence search method allows a VO planner to select appropriate partners based on VO specifications, encompassing competence requirements. Finally, implementation concerns based on the development of the prototype ErGo system are presented.

==> acknowledgements.txt <==
Acknowledgements

This work has been partially supported by the Polish Ministry of Science and Higher Education within the European Regional Development Fund, Grant No. POIG.01.03.01-00-008/08.


==> highlights.txt <==
Competence model for the creation of virtual organizations in a SOA environment.
Competence description model to describe organizations, competences, and services.
Competence verification method to check the competence descriptions.
Competence search method based on competence requirements for partner search.
